Finite difference and finite element methods for partial differential equations on fractals

In this paper, we present numerical procedures to compute solutions of partial differential equations posed on fractals. In particular, we consider the strong form of the equation using standard graph Laplacian matrices and also weak forms of the equation derived using standard length or area measure on a discrete approximation of the fractal set. We then introduce a numerical procedure to normalize the obtained diffusions, that is, a way to compute the renormalization constant needed in the definitions of the actual partial differential equation on the fractal set. A particular case that is studied in detail is the solution of the Dirichlet problem in the Sierpinski triangle. Other examples are also presented including a non-planar Hata tree.

==> instr.txt <==
% This file contains instructions for using the ENDM macro package
% ----------------------------------------------------------------
%
% Version: 1.01
% Date:    8 November 2004
%
% Copyright (C) 2004. All rights reserved.
%
% IMPORTANT NOTICE:
%
% You are NOT ALLOWED to change this file. You may however copy this file
% to a file with a different name and then change the copy.
%
% You are NOT ALLOWED to distribute this file alone. You are NOT ALLOWED
% to take money for the distribution or use of this file (or a changed
% version) except for a nominal charge for copying etc.
%
% You are allowed to distribute this file under the condition that it is
% distributed together with all the files mentioned in "README.FIRST".
%
% If you receive only some of these files from someone, complain!


This file contains the basic instructions for using the ENDM macro
package. The files should work with LaTeX 2e and pdfLaTeX.

After retrieving all the necessary files from the ENDM package you
should proceed as follows:

(1)	Place the .sty and .cls files in the directory where LaTeX looks
	for input files. This can be the directory containing the source
	file for your paper.

(2)	Read the file "instraut.pdf". This file describes the generic
	files "elsart.sty" and "elsart12.sty", upon which the endm files
	are based.

(3)     Read the file "template.pdf" which describes how the ENDM style
	files differ from the generic Elsevier article styles. This file
	has been derived from the sample LaTeX file "template.tex" which
	serves as a template for creating your own paper. You can simply
	replace relevant material in "template.tex" with your own data
	to prepare your paper for the proceedings.

(4)	If you run into any problems, please contact the guest editor(s)
	of your proceedings

(5)     When you have finished your paper, please send a copy of your
	source files together with any macro files you need to the guest
	editor(s) of your proceedings.


Vadim Lozin		Remco de Boer
Managing Editor		Publishing Editor
